Contact Energy Based Hindsight Experience Prioritization

Multi-goal robot manipulation tasks with sparse rewards are difficult for reinforcement learning (RL) algorithms due to the inefficiency in collecting successful experiences. Recent algorithms such as Hindsight Experience Replay (HER) expedite learning by taking advantage of failed trajectories and replacing the desired goal with one of the achieved states so that any failed trajectory can be utilized as a contribution to learning. However, HER uniformly chooses failed trajectories, without taking into account which ones might be the most valuable for learning. In this paper, we address this problem and propose a novel approach Contact Energy Based Prioritization~(CEBP) to select the samples from the replay buffer based on rich information due to contact, leveraging the touch sensors in the gripper of the robot and object displacement. Our prioritization scheme favors sampling of contact-rich experiences, which are arguably the ones providing the largest amount of information. We evaluate our proposed approach on various sparse reward robotic tasks and compare them with the state-of-the-art methods. We show that our method surpasses or performs on par with those methods on robot manipulation tasks. Finally, we deploy the trained policy from our method to a real Franka robot for a pick-and-place task. We observe that the robot can solve the task successfully. The videos and code are publicly available at: https://erdiphd.github.io/HER_force

==> parameters_to_check.txt <==
/media/erdi/erdihome_hdd/Codes/HER_FORCE/my_paper_code/HER_force/code/Gym/gym/envs/robotics/fetch_env.py

self.baseline = False


info = {'is_success': self._is_success(obs['achieved_goal'], self.goal), 'intrinsic_force': self.force,
                'intrinsic_sum_force': self.sum_force, 'intrinsic_sum_energy': self.sum_energy, 'force_replay_buffer': self.force_replay_buffer, 'sum_force_replay_buffer':self.sum_force_replay_buffer,
                'touch_replay_buffer': self.touch_replay_buffer, 'sum_touch_replay_buffer': self.sum_touch_replay_buffer}


'intrinsic_sum_energy': self.sum_energy,
or 
'intrinsic_sum_energy': self.energy,

----------------------------------------------------------------------------------------------------------------------------------

/media/erdi/erdihome_hdd/Codes/HER_FORCE/my_paper_code/HER_force/code/Algorithm/baselines/her/her.py
def _sample_her_transitions_contact_energy_replay(episode_batch, batch_size_in_transitions):

----------------------------
contact_energy = np.multiply(sum_through_1_dimension, object_pos_difference)
or 
contact_energy = sum_through_1_dimension
----------------------------
----------------------------
bias_correction = weights
or
bias_correction = np.ones(batch_size)
----------------------------

episode_batch['info_touch_replay_buffer']

==> review_response.txt <==
REVIEWER 38553
------------------------------------------
This paper utilizes tactile force and object displacement
to enhance reinforcement learning performance on robotic
manipulation tasks. They proposed a Contact Energy Based
Prioritization (CEBP) approach based on previous work of
HER, PER, CPER, MER, EBP. The integration of tactile
feedback into reinforcement learning for robotic
manipulation is interesting, and it is a worthwhile avenue
of exploration. However, there are some issues with the
paper.

1. In the related work, you mentioned that this work is
inspired from [15] and [16]. So write out explicitly what
is the difference between your work and previous work.

2. The Section 4 Methodology part is not clear. 
1) You write as “Then, a desired goal is sampled, and
trajectories are collected by running the policy.” But you
do not even have a policy in the beginning. My
understanding is that at the beginning of each episode, the
agent uses random policies to explore the environment, and
then we sample trajectories and store them in a replay
buffer, right?

3. The paper is overall not written well. 
1) In Section 3 Background, after talking about the reward
function, you suddenly jump to the concept of universal
value function without defining the value function. 
2) Section 2.a, second paragraph, it should be in the
“first” work, not “this”.
3) Section 2.b, citation [12] is not Zhao et al., [12] does
not talk about energy-based hindsight experience
prioritization either. 
4) Section 4, you should write as “where k is the scale and
T is the temperature”, as a sentence. 
5) In equation 4, what is c tidle, define it, do not just
put an equation there. 
6) Add comma or dot at the end of each equation, like
writing a sentence. 
7) The temperature T in equation 3 has a negative sign, but
in Section 5 Experiment, it does not. Make it consistent. 
8) The same letter T used in equation 3 for temperature and
equation 5 for total timesteps. 
9) Citation [33] and [12] are the same paper.
10) After equation 6, write as “multiplied with TD error
delta” or after multiplication, it becomes w*delta.

4. What is lambda in Section 4, what is the range of this
value?
5. How do you measure the object displacement?
6. What force sensor are you using for the simulation and
real robot experiments? 
7. How many timesteps do you have for the experiments as
defined in equation 2?
8. What theta, tau and theta prime represent in the second
last line of your algorithm? Do not just write using DDPG.
As I mentioned, your whole procedure of methodology Section
4.a, feels unclear. 
9. What is beta in equation 6?
10. Can you do more experiments, with real robot arm for
push? 


REVIEWER 59225
------------------------------------------
This work proposed a new Contact Energy Based
Prioritization for the reinforcement learning (RL)
algorithms. By multiplying the object’s displacement and
contact force, the contact energy can be obtained. After
applying a sigmoid function, the probability distribution
can be finalized. With the proposed approach, improved
performance and training efficiency have been observed in
the simulation comparison experiments. In the ablation
experiment, different temperature parameters T are used for
testing the model. This method also showed the sim2real
transfer in a Franka robot with the existence of real-world
limitations.

While this research is very interesting, several concerns
and improvements can be also addressed to improve this
work:

1.	The primary concern is the sim2real ability of this
work. Although the author demonstrates the sim2real
transfer in the work, a detailed experiment result is
necessary to have a more in-depth analysis of the proposed
method for testing the sim2real transfer ability.
2.	More work can be done regarding the sim2real
transfer, for example, domain randomization can be achieved
for improving the robustness of the proposed methods.
3.	In the ‘FetchSlide’ experiment, the baseline ‘CPER’
shows a better training efficiency in the Fig.2. The author
discusses this might be attributed to the limited contact
feedback. More work can be done here, for example, testing
more experiments with limited contact involved to have a
better understanding of the limitations of the proposed
method.
